Layph: Making Change Propagation Constraint in Incremental Graph Processing by Layering Graph

Real-world graphs are constantly evolving, which demands updates of the previous analysis results to accommodate graph changes. By using the memoized previous computation state, incremental graph computation can reduce unnecessary recomputation. However, a small change may propagate over the whole graph and lead to large-scale iterative computations. To address this problem, we propose Layph, a two-layered graph framework. The upper layer is a skeleton of the graph, which is much smaller than the original graph, and the lower layer has some disjointed subgraphs. Layph limits costly global iterative computations on the original graph to the small graph skeleton and a few subgraphs updated with the input graph changes. In this way, many vertices and edges are not involved in iterative computations, significantly reducing the communication overhead and improving incremental graph processing performance. Our experimental results show that Layph outperforms current state-of-the-art incremental graph systems by 9.08X on average (up to 36.66X) in response time.

==> important-note.txt <==
两层架构就像是建了一个立交桥，上层的skeleton中不存在密集子图，且点边比较少，可以实现高效迭代计算，从而使修正消息快速传播。
在哪里点出异步这个事呢？我们的这个框架的设计基于异步计算，在异步计算里边不必每次处理所有的顶点，消息可以累积之后再传播。密集区域的入口顶点累积消息，先不发送给内部。但是这样可能会导致消息传播不出去，因此，我们在入口和出口建立了shortcut，从而使入口消息快速到达出口，并能将消息继续往下传播。因此，我们将密集区域的入口和出口点和非密集区域的点提取到第一层中，而密集子图的内部点放在第二层中。在第一层中执行迭代计算，并且由入口点累积应该发送给内部顶点的消息。当第一层中的点收敛后，即入口点已经收到所有的修正消息，将入口点所累积的消息发给内部点，更新内部点的状态。由于内部点和边可能比较多，因此为了能够高效发送，在内部点和入口点之间建立了shortcut。


待修改内容：
16. sec-1里面的exit/entry vertex标红,第一章没定义直接用了;
36. iterative computation 单数还是复数？
43. Intuition behind Layph. 第三章，Layph没有加粗，是否写死？
47. 参考文献处理
48. fig2(d)和(e)中的线(v6->v8)上的权重字号不对！


已完成: 
12. motivation: .
45. 检查所有例子里面的步骤和数据是否正确？
42. 2.B 的标题行距有问题.
4. 理论分析下性能提升；
    来源于：旧shortcut的复用。
28. 第五章，每小节说下咋们框架的优势；
46. 标题修改下？
38. Result in应该是不能引导从句的吧  用cause that来引导更好点？
37. 第三章用的revistion message assignment, 而第五章用到local assignment, 最好前后对应.
31. IV.A里面标题是upper layer vertices，而里面是key vertices.
29. 第一章后部分得好好修改;
44. 第三章，Intuition behind Layph.里面提到了两个densy areas, 应该用子图
47. fig7 lend: local assignment.
1. scope换个词, contribution；
    换成：area？
2. 第二章解释下回收和补发消息的作用，revision message；
    貌似已经写了，我就加了个引用Ingress,atc,dzig.
3. 密集子图那里将社区换成密集子图；
5. 分层用layer是否合适, 上层是否用skeleton?
6. 系统名称：layph？
    杰哥-> Laygra, 蹭蹭Ligra
7. 入口点和出口点属于哪层？ layered graph的定义。
    第14条中已经解决.
8. fig3: workflow里面的箭头标号改下，使用重复标号，不要排到15了.
    15中以解决.
9. fig1以及对应文档内容中的G改成1X10^9.
10. 实验部分对比的系统的介绍要么简写要么挪到相关工作里面去！
11. 实验图里面不要覆盖lend.
13. L_1, L_2改为L_low, L_up
14. fig2, L_low的入口点/出口点删除，相关边向上指.
15. fig3全部删除数字标号;
17. fig4, (b)(c)的绿色线和边全部删除，换成一个向上的虚线和向下的实线，分别表示上传和下载;
18. 第一章用skeleton，后面可以不用了.
19. 第四章A.标题换成Upper layer vertice Extraction.
20. on the layer 改成 in the layer: 确认下顶点是in, 计算是用On ?
21. 如何分层：
22. 将公式8展开
    - 1.顶点共享
        比较容易解释，但图怎么画？
    - 2.顶点只属于上或者下层，出、入口点与内部点的连边属于两层间的连边，用于校正消息的生成和传递: fig2不需要变，layered graph需要将该边分配个两层间的边。
    选择第二种。
23. fig2. 上层加上透明度. 
24. 例子全部需要更新；
25. 修改杰哥的反馈
26. the upper layer和$L_{up}$的选择
27. 第一章提到自动deduce shortcut,而后面具体介绍方案中确没有提到，前后没有呼应！
30. 实验图例的名称需要修改：fig7, fig8
32. DZIG -> DZiG 包括图片
33. 实验结果得全部更新，因为删除了ER图.
34. Overall Performance, 需要修改数据以及ER图.
35. 多次强调子图无依赖并行，顶点复制是否与之冲突呢？
39: 修改杰哥反馈: sec-2, sec-1, sec-6-7
40. 修改含章反馈: sec-4-6
41. 修改含章反馈: sec-1-3
46. Update of the Vertices States: 第三章，其它地方也可能有，是不是应该是 vertex states


layer graph paper:
https://repository.upenn.edu/cgi/viewcontent.cgi?article=1189&context=statistics_papers
